Efficient Content-based Recommendation Model Training via Noise-aware Coreset Selection

Content-based recommendation systems (CRSs) utilize content features to predict user-item interactions, serving as essential tools for helping users navigate information-rich web services. However, ensuring the effectiveness of CRSs requires large-scale and even continuous model training to accommodate diverse user preferences, resulting in significant computational costs and resource demands. A promising approach to this challenge is coreset selection, which identifies a small but representative subset of data samples that preserves model quality while reducing training overhead. Yet, the selected coreset is vulnerable to the pervasive noise in user-item interactions, particularly when it is minimally sized. To this end, we propose Noise-aware Coreset Selection (NaCS), a specialized framework for CRSs. NaCS constructs coresets through submodular optimization based on training gradients, while simultaneously correcting noisy labels using a progressively trained model. Meanwhile, we refine the selected coreset by filtering out low-confidence samples through uncertainty quantification, thereby avoid training with unreliable interactions. Through extensive experiments, we show that NaCS produces higher-quality coresets for CRSs while achieving better efficiency than existing coreset selection techniques. Notably, NaCS recovers 93-95\% of full-dataset training performance using merely 1\% of the training data. The source code is available at \href{https://github.com/chenxing1999/nacs}{https://github.com/chenxing1999/nacs}.

==> figures/data/loss_avazu_subset_deepfm.csv <==
,idx,values
0,0,0.0
1,1000,0.0
2,2000,0.0
3,3000,1.9073486e-06
4,4000,6.67572e-06
5,5000,1.8119812e-05
6,6000,4.196167e-05
7,7000,7.724762e-05
8,8000,0.00012397766
9,9000,0.0001821518
10,10000,0.00024700165
11,11000,0.0003251519
12,12000,0.0004043579
13,13000,0.0004968643
14,14000,0.00059080124
15,15000,0.0006933212
16,16000,0.0007977716
17,17000,0.0009036064
18,18000,0.0010176596
19,19000,0.0011334419
20,20000,0.0012521744
21,21000,0.0013743168
22,22000,0.0015029907
23,23000,0.0016297072
24,24000,0.0017580986
25,25000,0.0018843132
26,26000,0.0020132277
27,27000,0.0021510124
28,28000,0.0022892952
29,29000,0.0024285316
30,30000,0.002573967
31,31000,0.0027151108
32,32000,0.0028690055
33,33000,0.0030264854
34,34000,0.003171444
35,35000,0.0033249855
36,36000,0.003481388
37,37000,0.0036354065
38,38000,0.0037974736
39,39000,0.00396075
40,40000,0.0041316287
41,41000,0.0042964146
42,42000,0.0044646263
43,43000,0.0046453476
44,44000,0.0048184395
45,45000,0.0049934387
46,46000,0.0051727295
47,47000,0.0053666853
48,48000,0.005563259
49,49000,0.0057497025
50,50000,0.005941868
51,51000,0.006136894
52,52000,0.00633049
53,53000,0.00653893
54,54000,0.0067543983
55,55000,0.0069770813
56,56000,0.0072028623
57,57000,0.007420063
58,58000,0.00763501
59,59000,0.007849216
60,60000,0.0080833435
61,61000,0.008329092
62,62000,0.008564152
63,63000,0.0088067055
64,64000,0.009053707
65,65000,0.0093073845
66,66000,0.009569168
67,67000,0.009833336
68,68000,0.010101318
69,69000,0.010381375
70,70000,0.010642183
71,71000,0.010915304
72,72000,0.011199057
73,73000,0.011485577
74,74000,0.011762142
75,75000,0.012041569
76,76000,0.012327671
77,77000,0.012631298
78,78000,0.012938116
79,79000,0.013244943
80,80000,0.013534285
81,81000,0.013835485
82,82000,0.014147238
83,83000,0.014470925
84,84000,0.014803886
85,85000,0.015131474
86,86000,0.015473843
87,87000,0.015798768
88,88000,0.016160488
89,89000,0.016531052
90,90000,0.01688569
91,91000,0.017256664
92,92000,0.017624378
93,93000,0.018007278
94,94000,0.0183819
95,95000,0.018799543
96,96000,0.019184338
97,97000,0.019578187
98,98000,0.019974602
99,99000,0.020379266
100,100000,0.02080585
101,101000,0.021228457
102,102000,0.021644153
103,103000,0.022091469
104,104000,0.022531986
105,105000,0.022987366
106,106000,0.023440626
107,107000,0.023911
108,108000,0.024407778
109,109000,0.024901152
110,110000,0.025386514
111,111000,0.025898218
112,112000,0.026393164
113,113000,0.026906079
114,114000,0.027427882
115,115000,0.027945504
116,116000,0.028484534
117,117000,0.028996184
118,118000,0.029564282
119,119000,0.030089378
120,120000,0.030653475
121,121000,0.031235106
122,122000,0.03181386
123,123000,0.03241757
124,124000,0.033026066
125,125000,0.033646237
126,126000,0.034244552
127,127000,0.034906913
128,128000,0.03555357
129,129000,0.036216497
130,130000,0.036869287
131,131000,0.03755409
132,132000,0.03828907
133,133000,0.03900981
134,134000,0.03973646
135,135000,0.040458202
136,136000,0.04122314
137,137000,0.04198432
138,138000,0.042764425
139,139000,0.04358463
140,140000,0.04438138
141,141000,0.045158863
142,142000,0.04597044
143,143000,0.046841506
144,144000,0.047704935
145,145000,0.048580885
146,146000,0.049445275
147,147000,0.05036925
148,148000,0.051276922
149,149000,0.052217524
150,150000,0.053150892
151,151000,0.054076985
152,152000,0.055049744
153,153000,0.056048978
154,154000,0.057018995
155,155000,0.058091074
156,156000,0.059133176
157,157000,0.060244396
158,158000,0.06134653
159,159000,0.062460177
160,160000,0.0636725
161,161000,0.064902306
162,162000,0.06603408
163,163000,0.067184865
164,164000,0.068436615
165,165000,0.06976318
166,166000,0.07105188
167,167000,0.072401546
168,168000,0.07375998
169,169000,0.075185776
170,170000,0.07664288
171,171000,0.07801461
172,172000,0.0794543
173,173000,0.08094163
174,174000,0.08253954
175,175000,0.08405173
176,176000,0.08561976
177,177000,0.087180614
178,178000,0.08881981
179,179000,0.090555005
180,180000,0.09228873
181,181000,0.094060525
182,182000,0.09588119
183,183000,0.09779518
184,184000,0.099751234
185,185000,0.10166788
186,186000,0.10366787
187,187000,0.10570884
188,188000,0.10777317
189,189000,0.10985168
190,190000,0.11201787
191,191000,0.11423039
192,192000,0.11642597
193,193000,0.11870074
194,194000,0.12085819
195,195000,0.12325764
196,196000,0.1256113
197,197000,0.1279887
198,198000,0.13052362
199,199000,0.13303113
200,200000,0.13554049
201,201000,0.13818552
202,202000,0.14098251
203,203000,0.14383762
204,204000,0.14678097
205,205000,0.14962862
206,206000,0.15268195
207,207000,0.15559077
208,208000,0.15853596
209,209000,0.16163468
210,210000,0.16476592
211,211000,0.16787076
212,212000,0.1713177
213,213000,0.1744814
214,214000,0.17770922
215,215000,0.18108639
216,216000,0.18454443
217,217000,0.18810633
218,218000,0.19169474
219,219000,0.19539043
220,220000,0.198971
221,221000,0.20257223
222,222000,0.20636721
223,223000,0.21017192
224,224000,0.21403912
225,225000,0.21804166
226,226000,0.22184914
227,227000,0.22577953
228,228000,0.22991765
229,229000,0.2339234
230,230000,0.23845659
231,231000,0.24259004
232,232000,0.24689925
233,233000,0.25092173
234,234000,0.25517485
235,235000,0.2593383
236,236000,0.2635133
237,237000,0.26775253
238,238000,0.2720751
239,239000,0.27647254
240,240000,0.2806561
241,241000,0.2849213
242,242000,0.28917718
243,243000,0.29333362
244,244000,0.29777074
245,245000,0.30195302
246,246000,0.30628303
247,247000,0.3105484
248,248000,0.31470492
249,249000,0.31907213
250,250000,0.32345247
251,251000,0.3278653
252,252000,0.33203775
253,253000,0.33649588
254,254000,0.34076738
255,255000,0.34498763
256,256000,0.34915042
257,257000,0.35351774
258,258000,0.35792434
259,259000,0.36223027
260,260000,0.36641213
261,261000,0.37082008
262,262000,0.37539586
263,263000,0.37979004
264,264000,0.3842777
265,265000,0.38889718
266,266000,0.39352787
267,267000,0.39817077
268,268000,0.40303028
269,269000,0.40767395
270,270000,0.4122305
271,271000,0.41682696
272,272000,0.4217087
273,273000,0.426279
274,274000,0.43105298
275,275000,0.4360123
276,276000,0.44090095
277,277000,0.446079
278,278000,0.45129374
279,279000,0.45644802
280,280000,0.46154583
281,281000,0.46678883
282,282000,0.47207826
283,283000,0.4774739
284,284000,0.48287427
285,285000,0.48806733
286,286000,0.49381685
287,287000,0.49968404
288,288000,0.5052678
289,289000,0.51117027
290,290000,0.5168459
291,291000,0.5228425
292,292000,0.52888536
293,293000,0.53489184
294,294000,0.54075366
295,295000,0.54677093
296,296000,0.5531169
297,297000,0.5595425
298,298000,0.56619275
299,299000,0.572927
300,300000,0.57980883
301,301000,0.58608633
302,302000,0.5932392
303,303000,0.6001365
304,304000,0.60730875
305,305000,0.6146811
306,306000,0.6220588
307,307000,0.6293405
308,308000,0.63716227
309,309000,0.64499795
310,310000,0.6532608
311,311000,0.66159487
312,312000,0.670135
313,313000,0.6786115
314,314000,0.6874858
315,315000,0.69625115
316,316000,0.7053077
317,317000,0.7147262
318,318000,0.7240423
319,319000,0.7337438
320,320000,0.7433194
321,321000,0.7534158
322,322000,0.76387346
323,323000,0.7743071
324,324000,0.78523374
325,325000,0.7962506
326,326000,0.8070743
327,327000,0.81830406
328,328000,0.82983816
329,329000,0.8416858
330,330000,0.85386467
331,331000,0.86698735
332,332000,0.88028336
333,333000,0.89389944
334,334000,0.9079088
335,335000,0.9231575
336,336000,0.938715
337,337000,0.95422995
338,338000,0.96981597
339,339000,0.985994
340,340000,1.0030329
341,341000,1.0210752
342,342000,1.0406289
343,343000,1.0607647
344,344000,1.0813614
345,345000,1.102999
346,346000,1.1260102
347,347000,1.1522133
348,348000,1.1774201
349,349000,1.207407
350,350000,1.2393839
351,351000,1.275476
352,352000,1.3179462
353,353000,1.365175
354,354000,1.4213234
355,355000,1.4923072
356,356000,1.5871309
357,357000,1.7211889
358,358000,1.9371727
359,359000,2.5183468


==> figures/data/loss_criteo_subset_deepfm.csv <==
,idx,values
0,0,0.00010871887
1,1000,0.00656271
2,2000,0.009485245
3,3000,0.011904767
4,4000,0.014002634
5,5000,0.01583004
6,6000,0.017648548
7,7000,0.019269228
8,8000,0.020830618
9,9000,0.022361279
10,10000,0.023811102
11,11000,0.02522845
12,12000,0.026625032
13,13000,0.02793457
14,14000,0.029291809
15,15000,0.0306061
16,16000,0.031894263
17,17000,0.033161506
18,18000,0.03440523
19,19000,0.03567503
20,20000,0.036878858
21,21000,0.038092643
22,22000,0.039235994
23,23000,0.040395994
24,24000,0.04161514
25,25000,0.042723894
26,26000,0.04382942
27,27000,0.044995546
28,28000,0.04614663
29,29000,0.04725051
30,30000,0.04838538
31,31000,0.049535513
32,32000,0.050675154
33,33000,0.051735315
34,34000,0.052884102
35,35000,0.05398059
36,36000,0.055184126
37,37000,0.056310654
38,38000,0.057455063
39,39000,0.058530807
40,40000,0.059602022
41,41000,0.06073241
42,42000,0.061879292
43,43000,0.06298041
44,44000,0.06405537
45,45000,0.06517053
46,46000,0.06627631
47,47000,0.06735492
48,48000,0.06844735
49,49000,0.06952637
50,50000,0.070641614
51,51000,0.071768016
52,52000,0.07288766
53,53000,0.07394838
54,54000,0.075022936
55,55000,0.07605362
56,56000,0.07715142
57,57000,0.078269675
58,58000,0.07937822
59,59000,0.08045769
60,60000,0.08163258
61,61000,0.08268547
62,62000,0.08383179
63,63000,0.084897235
64,64000,0.08600864
65,65000,0.08703999
66,66000,0.088193595
67,67000,0.08937185
68,68000,0.09054463
69,69000,0.09165198
70,70000,0.09277798
71,71000,0.093895674
72,72000,0.0949595
73,73000,0.096129656
74,74000,0.09724069
75,75000,0.09840727
76,76000,0.09954356
77,77000,0.100742236
78,78000,0.101920605
79,79000,0.10305929
80,80000,0.10424304
81,81000,0.10539961
82,82000,0.10657175
83,83000,0.10774365
84,84000,0.10888118
85,85000,0.11010671
86,86000,0.1112349
87,87000,0.11242008
88,88000,0.11362243
89,89000,0.11483741
90,90000,0.11605746
91,91000,0.117222786
92,92000,0.11834073
93,93000,0.11954498
94,94000,0.120649815
95,95000,0.121803045
96,96000,0.12294388
97,97000,0.12409878
98,98000,0.12525697
99,99000,0.12651901
100,100000,0.12770116
101,101000,0.12897098
102,102000,0.13016212
103,103000,0.13143378
104,104000,0.13261428
105,105000,0.13381767
106,106000,0.13509268
107,107000,0.13632776
108,108000,0.13749143
109,109000,0.13871771
110,110000,0.13995218
111,111000,0.14124581
112,112000,0.14251149
113,113000,0.14382291
114,114000,0.14503443
115,115000,0.14623594
116,116000,0.14757042
117,117000,0.14884499
118,118000,0.15012747
119,119000,0.15139036
120,120000,0.15268087
121,121000,0.15396549
122,122000,0.1552018
123,123000,0.15648131
124,124000,0.15778565
125,125000,0.1591098
126,126000,0.16041243
127,127000,0.1616723
128,128000,0.16306531
129,129000,0.16437595
130,130000,0.16581634
131,131000,0.16720462
132,132000,0.16856742
133,133000,0.1699115
134,134000,0.17129211
135,135000,0.17259334
136,136000,0.17396757
137,137000,0.17536008
138,138000,0.17671299
139,139000,0.17820966
140,140000,0.17964697
141,141000,0.1811074
142,142000,0.18255189
143,143000,0.18406083
144,144000,0.1855191
145,145000,0.18693292
146,146000,0.1883601
147,147000,0.18980587
148,148000,0.19118471
149,149000,0.19262177
150,150000,0.1941241
151,151000,0.19559035
152,152000,0.19708312
153,153000,0.19856274
154,154000,0.200073
155,155000,0.20156668
156,156000,0.20313239
157,157000,0.20456871
158,158000,0.2060566
159,159000,0.20755206
160,160000,0.2091027
161,161000,0.2106648
162,162000,0.21218088
163,163000,0.21374571
164,164000,0.21537648
165,165000,0.21693778
166,166000,0.21852602
167,167000,0.220142
168,168000,0.2217275
169,169000,0.22328314
170,170000,0.2249117
171,171000,0.2265023
172,172000,0.22823147
173,173000,0.22980809
174,174000,0.2315669
175,175000,0.23320448
176,176000,0.23487657
177,177000,0.2365619
178,178000,0.2382386
179,179000,0.23991604
180,180000,0.24154267
181,181000,0.24320853
182,182000,0.24493837
183,183000,0.24669087
184,184000,0.24850106
185,185000,0.25011647
186,186000,0.25188804
187,187000,0.25366598
188,188000,0.25551116
189,189000,0.2572763
190,190000,0.25903144
191,191000,0.2608188
192,192000,0.262649
193,193000,0.26452494
194,194000,0.2663164
195,195000,0.26818046
196,196000,0.2702284
197,197000,0.2721064
198,198000,0.27384388
199,199000,0.27570307
200,200000,0.27762172
201,201000,0.27945292
202,202000,0.28134948
203,203000,0.2831774
204,204000,0.28511974
205,205000,0.28699708
206,206000,0.2889068
207,207000,0.2908846
208,208000,0.29277086
209,209000,0.2947955
210,210000,0.29669023
211,211000,0.29877475
212,212000,0.30077052
213,213000,0.30272868
214,214000,0.3048333
215,215000,0.30688667
216,216000,0.30897635
217,217000,0.31117475
218,218000,0.31335312
219,219000,0.31551874
220,220000,0.3176842
221,221000,0.31981122
222,222000,0.32196367
223,223000,0.32409588
224,224000,0.32632908
225,225000,0.3284282
226,226000,0.3306536
227,227000,0.33293205
228,228000,0.3352299
229,229000,0.33753484
230,230000,0.3397882
231,231000,0.3421601
232,232000,0.34454113
233,233000,0.34686095
234,234000,0.34922916
235,235000,0.35155758
236,236000,0.35397512
237,237000,0.35631347
238,238000,0.35861883
239,239000,0.36087784
240,240000,0.36329257
241,241000,0.3656759
242,242000,0.368209
243,243000,0.37068492
244,244000,0.37328815
245,245000,0.37581575
246,246000,0.37833527
247,247000,0.38106886
248,248000,0.38366246
249,249000,0.3861103
250,250000,0.38870808
251,251000,0.3914305
252,252000,0.39417797
253,253000,0.39689997
254,254000,0.3997873
255,255000,0.4026171
256,256000,0.40539575
257,257000,0.4080697
258,258000,0.4107592
259,259000,0.41349703
260,260000,0.41630268
261,261000,0.41926187
262,262000,0.42216468
263,263000,0.4249815
264,264000,0.42793095
265,265000,0.4308356
266,266000,0.43384895
267,267000,0.4366521
268,268000,0.43970072
269,269000,0.44267935
270,270000,0.44569588
271,271000,0.44885802
272,272000,0.45190668
273,273000,0.45486838
274,274000,0.45792162
275,275000,0.46111172
276,276000,0.46424735
277,277000,0.4674518
278,278000,0.47071052
279,279000,0.4740215
280,280000,0.4771822
281,281000,0.48064813
282,282000,0.48402458
283,283000,0.48741776
284,284000,0.49078006
285,285000,0.4943754
286,286000,0.4978459
287,287000,0.50155574
288,288000,0.50512314
289,289000,0.50872034
290,290000,0.51227987
291,291000,0.51591706
292,292000,0.51963276
293,293000,0.52350116
294,294000,0.52731645
295,295000,0.5311761
296,296000,0.53497124
297,297000,0.5388952
298,298000,0.5430518
299,299000,0.54713476
300,300000,0.55137205
301,301000,0.55554247
302,302000,0.5596229
303,303000,0.5635682
304,304000,0.5679801
305,305000,0.5721396
306,306000,0.5764668
307,307000,0.58103234
308,308000,0.58538276
309,309000,0.590118
310,310000,0.5944022
311,311000,0.5988734
312,312000,0.6035351
313,313000,0.60823166
314,314000,0.6128814
315,315000,0.617577
316,316000,0.62224007
317,317000,0.6275431
318,318000,0.6323496
319,319000,0.637492
320,320000,0.64255255
321,321000,0.6475413
322,322000,0.65265536
323,323000,0.65790796
324,324000,0.6633674
325,325000,0.66895825
326,326000,0.6745574
327,327000,0.67996323
328,328000,0.6857066
329,329000,0.69158846
330,330000,0.69741863
331,331000,0.7036526
332,332000,0.7096279
333,333000,0.71579057
334,334000,0.7220668
335,335000,0.72869194
336,336000,0.7351725
337,337000,0.7416744
338,338000,0.7482431
339,339000,0.7548899
340,340000,0.7615805
341,341000,0.7684483
342,342000,0.77550197
343,343000,0.78257024
344,344000,0.78982264
345,345000,0.79703546
346,346000,0.80437356
347,347000,0.81170654
348,348000,0.8193158
349,349000,0.8270694
350,350000,0.8353753
351,351000,0.84357756
352,352000,0.8520422
353,353000,0.85997534
354,354000,0.8683282
355,355000,0.8773356
356,356000,0.88662523
357,357000,0.895634
358,358000,0.9045092
359,359000,0.91377115
360,360000,0.92378175
361,361000,0.93386793
362,362000,0.9442655
363,363000,0.9546757
364,364000,0.96526533
365,365000,0.9766336
366,366000,0.9878286
367,367000,0.9993562
368,368000,1.0109841
369,369000,1.0231919
370,370000,1.0350919
371,371000,1.0477502
372,372000,1.0614607
373,373000,1.0747204
374,374000,1.0890485
375,375000,1.1035393
376,376000,1.1187563
377,377000,1.133622
378,378000,1.1490796
379,379000,1.1657925
380,380000,1.182412
381,381000,1.199775
382,382000,1.2172272
383,383000,1.2366768
384,384000,1.2561746
385,385000,1.2768253
386,386000,1.2984273
387,387000,1.3213445
388,388000,1.3456304
389,389000,1.3702233
390,390000,1.3974124
391,391000,1.4249408
392,392000,1.453769
393,393000,1.4853594
394,394000,1.520344
395,395000,1.5566
396,396000,1.594569
397,397000,1.635117
398,398000,1.6803739
399,399000,1.7340872
400,400000,1.7926487
401,401000,1.8609602
402,402000,1.9385003
403,403000,2.0275412
404,404000,2.1405613
405,405000,2.2850993
406,406000,2.5307798
407,407000,3.0158875


==> figures/rebuttal_rq1/kldiv_avazu.csv <==
step,value,wall_time
0,0.8745368123054504,1759815262.1838
1,0.9106376767158508,1759815262.2932496
2,0.8927926421165466,1759815262.3064597
3,0.8521713614463806,1759815262.3192463
4,0.8289142847061157,1759815262.335286
5,0.7418280243873596,1759815262.347608
6,0.6878008842468262,1759815262.3596025
7,0.5932378768920898,1759815262.3726497
8,0.5330747961997986,1759815262.385663
9,0.4836737811565399,1759815262.4005692
10,0.40613704919815063,1759815262.4140265
11,0.3286456763744354,1759815262.4307697
12,0.2886996865272522,1759815262.4503078
13,0.24523858726024628,1759815262.4651842
14,0.22306184470653534,1759815262.4791884
15,0.19815713167190552,1759815262.4950254
16,0.20987015962600708,1759815262.5085442
17,0.2035517692565918,1759815262.521924
18,0.21416451036930084,1759815262.5390012
19,0.22029992938041687,1759815262.550778
20,0.2511800527572632,1759815262.5636992
21,0.2545713186264038,1759815262.5766573
22,0.23703809082508087,1759815262.5944567
23,0.25512734055519104,1759815262.6069696
24,0.23299521207809448,1759815262.6199067
25,0.24388384819030762,1759815262.6329117
26,0.23863548040390015,1759815262.6515338
27,0.2100808471441269,1759815262.6636233
28,0.2012503743171692,1759815262.6769066
29,0.1929609179496765,1759815262.6903455
30,0.17853210866451263,1759815262.708932
31,0.1778634488582611,1759815262.7209423
32,0.1468384861946106,1759815262.733666
33,0.17380335927009583,1759815262.7462296
34,0.16556575894355774,1759815262.7595463
35,0.16286437213420868,1759815262.7952938
36,0.1731298267841339,1759815262.8077197
37,0.18097630143165588,1759815262.8202906
38,0.1754184067249298,1759815262.834761
39,0.17130275070667267,1759815262.8458662
40,0.1726217418909073,1759815262.857456
41,0.18173789978027344,1759815262.8692288
42,0.17997020483016968,1759815262.8809829
43,0.16615299880504608,1759815262.8926058
44,0.16744562983512878,1759815271.1467783
45,0.1531059443950653,1759815271.1605844
46,0.1510530710220337,1759815271.1746428
47,0.14850251376628876,1759815271.1866255
48,0.13390061259269714,1759815271.2108812
49,0.13457924127578735,1759815271.224239
50,0.14913210272789001,1759815271.237963
51,0.14709609746932983,1759815271.2498531
52,0.1448087990283966,1759815271.2705243
53,0.15020528435707092,1759815271.283962
54,0.15550574660301208,1759815271.2975872
55,0.15790025889873505,1759815271.3091922
56,0.1430722177028656,1759815271.328175
57,0.13311836123466492,1759815271.3397315
58,0.15304863452911377,1759815271.3530288
59,0.14460936188697815,1759815271.3647053
60,0.1472659409046173,1759815271.3828106
61,0.14983314275741577,1759815271.3944247
62,0.14057524502277374,1759815271.408754
63,0.13666501641273499,1759815271.4204514
64,0.14140591025352478,1759815271.4359624
65,0.1539204716682434,1759815271.4489818
66,0.14610108733177185,1759815271.464316
67,0.1482393443584442,1759815271.476429
68,0.12947189807891846,1759815271.4892213
69,0.14533181488513947,1759815271.5022418
70,0.11341431736946106,1759815271.517622
71,0.131704181432724,1759815271.5293481
72,0.13583306968212128,1759815271.5439534
73,0.13995319604873657,1759815271.5555222
74,0.15505245327949524,1759815271.5709462
75,0.1582629531621933,1759815271.5826104
76,0.1388389617204666,1759815271.5950022
77,0.13090431690216064,1759815271.6078274
78,0.12893134355545044,1759815271.621009
79,0.1252167522907257,1759815272.0726352
80,0.12095822393894196,1759815272.0839489
81,0.1362636536359787,1759815272.0951202
82,0.13977211713790894,1759815272.1096916
83,0.143027663230896,1759815272.1208162
84,0.11646658927202225,1759815272.1318862
85,0.12235987931489944,1759815272.1428797
86,0.12726548314094543,1759815272.1549895
87,0.11754928529262543,1759815272.1656253
88,0.11434637010097504,1759815278.866023
89,0.11034552752971649,1759815278.8788362
90,0.10713373124599457,1759815278.8998973
91,0.12213766574859619,1759815278.911932
92,0.11928542703390121,1759815278.9300547
93,0.11515507847070694,1759815278.942718
94,0.10698625445365906,1759815278.9661603
95,0.10396452248096466,1759815278.978115
96,0.10979020595550537,1759815279.0036614
97,0.13014188408851624,1759815279.0223944
98,0.12427335977554321,1759815279.035106
99,0.1102551519870758,1759815279.046968
100,0.12916536629199982,1759815279.068602
101,0.12479054182767868,1759815279.0818217
102,0.1210908442735672,1759815279.0941947
103,0.11702647805213928,1759815279.1061542
104,0.13178864121437073,1759815279.1199968
105,0.13700848817825317,1759815279.1326895
106,0.11529228091239929,1759815279.1544719
107,0.12091030180454254,1759815279.1666286
108,0.11116916686296463,1759815279.1845205
109,0.09137966483831406,1759815279.233654
110,0.09370522946119308,1759815279.2462656
111,0.10306008905172348,1759815279.257817
112,0.12698659300804138,1759815279.2702386
113,0.12718501687049866,1759815279.2907794
114,0.1200113445520401,1759815279.3029327
115,0.12199164927005768,1759815279.3148642
116,0.13661006093025208,1759815279.327659
117,0.12904223799705505,1759815279.3434517
118,0.12703737616539001,1759815279.3578372
119,0.09621237218379974,1759815279.3707461
120,0.09825102984905243,1759815279.3833275
121,0.09953391551971436,1759815279.3955564
122,0.1335243284702301,1759815279.4128056
123,0.11733400076627731,1759815279.4526699
124,0.11043961346149445,1759815279.4650269
125,0.12162305414676666,1759815279.4767816
126,0.12364014983177185,1759815279.4892588
127,0.11356651037931442,1759815279.5011585
128,0.11054448783397675,1759815279.5126808
129,0.10534106194972992,1759815279.523918
130,0.10636133700609207,1759815279.535439
131,0.10303094238042831,1759815279.546896
132,0.08952227234840393,1759815287.3430843
133,0.0975596159696579,1759815287.3555841
134,0.10179822891950607,1759815287.368974
135,0.1134258359670639,1759815287.3813212
136,0.11087969690561295,1759815287.4085228
137,0.11421431601047516,1759815287.4244134
138,0.10521991550922394,1759815287.4370112
139,0.09535158425569534,1759815287.4490504
140,0.1128937155008316,1759815287.468708
141,0.09449682384729385,1759815287.4822426
142,0.1017075926065445,1759815287.4949758
143,0.10702574998140335,1759815287.5066996
144,0.11861672252416611,1759815287.5261438
145,0.10748178511857986,1759815287.5394225
146,0.10466498881578445,1759815287.5517292
147,0.10458584129810333,1759815287.5634174
148,0.09530208259820938,1759815287.5819352
149,0.10041139274835587,1759815287.593523
150,0.09985591471195221,1759815287.605996
151,0.1224290281534195,1759815287.6178331
152,0.1067042201757431,1759815287.6422138
153,0.11099918931722641,1759815287.6538177
154,0.09691346436738968,1759815287.6672642
155,0.10342095047235489,1759815287.6790028
156,0.10261714458465576,1759815287.6943285
157,0.09055191278457642,1759815287.706051
158,0.10115773975849152,1759815287.7183537
159,0.10348345339298248,1759815287.7324793
160,0.09036630392074585,1759815287.7473822
161,0.10962330549955368,1759815287.7650692
162,0.11632820218801498,1759815287.7782636
163,0.10752707719802856,1759815287.7973583
164,0.10638713091611862,1759815287.815486
165,0.09648787975311279,1759815287.8269968
166,0.09706301987171173,1759815287.839321
167,0.09532801061868668,1759815287.8706617
168,0.10787783563137054,1759815288.2921383
169,0.09780149161815643,1759815288.3035355
170,0.09996317327022552,1759815288.3156757
171,0.10086452960968018,1759815288.3265743
172,0.09701250493526459,1759815288.3378513
173,0.09668052196502686,1759815288.3498466
174,0.09486818313598633,1759815288.3608148
175,0.10526206344366074,1759815288.3716178
176,0.09963730722665787,1759815295.7955549
177,0.10223090648651123,1759815295.8076189
178,0.10196010768413544,1759815295.8321066
179,0.10821674764156342,1759815295.8459857
180,0.08979634940624237,1759815295.8592215
181,0.08097963780164719,1759815295.8730419
182,0.07832688093185425,1759815295.8984115
183,0.09480229020118713,1759815295.9103916
184,0.09885656833648682,1759815295.9229643
185,0.08449763804674149,1759815295.9348836
186,0.08542042970657349,1759815295.958347
187,0.09499950706958771,1759815295.9703162
188,0.11010530591011047,1759815295.9830306
189,0.10998213291168213,1759815295.9949536
190,0.10995011031627655,1759815296.0151908
191,0.10250910371541977,1759815296.0273066
192,0.09834932535886765,1759815296.0416036
193,0.09901705384254456,1759815296.0538342
194,0.09557849913835526,1759815296.069588
195,0.09031913429498672,1759815296.0815077
196,0.10718827694654465,1759815296.0955343
197,0.10172496736049652,1759815296.1072783
198,0.09685094654560089,1759815296.1229963
199,0.09348899126052856,1759815296.1347594
200,0.09295611828565598,1759815296.1498582
201,0.10976468771696091,1759815296.1616583
202,0.10534142702817917,1759815296.1740277
203,0.10208910703659058,1759815296.185619
204,0.08648287504911423,1759815296.2030149
205,0.08408676087856293,1759815296.2148125
206,0.09262523055076599,1759815296.2272923
207,0.09293660521507263,1759815296.2389827
208,0.0980667844414711,1759815296.2529378
209,0.09337668120861053,1759815296.2647398
210,0.0828084945678711,1759815296.2769575
211,0.09702825546264648,1759815296.3143442
212,0.10681792348623276,1759815296.3313687
213,0.11086151003837585,1759815296.7148802
214,0.10228751599788666,1759815296.7260377
215,0.09113702178001404,1759815296.7370777
216,0.0792640671133995,1759815296.7481077
217,0.08279925584793091,1759815296.7601724
218,0.09018556773662567,1759815296.7711568
219,0.09652499854564667,1759815296.781886
220,0.0994541347026825,1759815304.1470234
221,0.09503282606601715,1759815304.1591053
222,0.08749276399612427,1759815304.1802115
223,0.09277525544166565,1759815304.1922452
224,0.08971986174583435,1759815304.2148242
225,0.100735604763031,1759815304.2268255
226,0.08835101127624512,1759815304.2469025
227,0.09334462881088257,1759815304.2589588
228,0.08693405240774155,1759815304.2781181
229,0.08813650161027908,1759815304.2900963
230,0.08128015697002411,1759815304.3097696
231,0.09226543456315994,1759815304.321568
232,0.09487752616405487,1759815304.3389568
233,0.1002667099237442,1759815304.352214
234,0.09979972243309021,1759815304.368931
235,0.1037023663520813,1759815304.380747
236,0.09732109308242798,1759815304.3984137
237,0.09088794142007828,1759815304.411699
238,0.0850500613451004,1759815304.4260435
239,0.08817099034786224,1759815304.437958
240,0.08533350378274918,1759815304.4548185
241,0.08902513980865479,1759815304.4751642
242,0.09407152235507965,1759815304.4876854
243,0.08854652941226959,1759815304.499253
244,0.07966204732656479,1759815304.5188856
245,0.07965930551290512,1759815304.5332334
246,0.08264344930648804,1759815304.546598
247,0.09593230485916138,1759815304.5585938
248,0.11234284937381744,1759815304.572674
249,0.11108208447694778,1759815304.5862002
250,0.10013408213853836,1759815304.6075053
251,0.09306800365447998,1759815304.619616
252,0.08895478397607803,1759815304.632249
253,0.08690051734447479,1759815304.6635075
254,0.07625311613082886,1759815305.0703182
255,0.09511400759220123,1759815305.104738
256,0.10777576267719269,1759815305.1160371
257,0.09923075139522552,1759815305.128087
258,0.09244870394468307,1759815305.1398091
259,0.08757387101650238,1759815305.1517236
260,0.09741725027561188,1759815305.1634805
261,0.09484725445508957,1759815305.1743898
262,0.10500568151473999,1759815305.185699
263,0.09441160410642624,1759815305.1968846
264,0.08613365888595581,1759815312.111568
265,0.08581536263227463,1759815312.123884
266,0.091912642121315,1759815312.1455798
267,0.08428442478179932,1759815312.1578948
268,0.07872475683689117,1759815312.1820827
269,0.08511629700660706,1759815312.194328
270,0.07701720297336578,1759815312.2065432
271,0.08412766456604004,1759815312.2187886
272,0.08756618946790695,1759815312.242553
273,0.08688531070947647,1759815312.254735
274,0.09518512338399887,1759815312.2667696
275,0.09956888854503632,1759815312.2788398
276,0.10287254303693771,1759815312.2990317
277,0.10288430750370026,1759815312.3108044
278,0.08516140282154083,1759815312.322477
279,0.08088419586420059,1759815312.334284
280,0.09128116071224213,1759815312.3539224
281,0.09676160663366318,1759815312.3657107
282,0.08395740389823914,1759815312.3775413
283,0.08360797166824341,1759815312.3893514
284,0.07936486601829529,1759815312.4070868
285,0.09143438190221786,1759815312.4188683
286,0.09085849672555923,1759815312.430531
287,0.10575196146965027,1759815312.442245
288,0.10827504843473434,1759815312.459025
289,0.10271751135587692,1759815312.4707878
290,0.09464211761951447,1759815312.482653
291,0.0874338448047638,1759815312.494448
292,0.0916803777217865,1759815312.5107894
293,0.0868171751499176,1759815312.5225387
294,0.09594598412513733,1759815312.534159
295,0.09340627491474152,1759815312.5456393
296,0.09112700819969177,1759815312.5613163
297,0.10093502700328827,1759815312.5728998
298,0.08195790648460388,1759815312.584576
299,0.08235257118940353,1759815312.6164658
300,0.09050695598125458,1759815312.635484
301,0.09370645135641098,1759815312.6466596
302,0.09164898097515106,1759815312.6577015
303,0.10052256286144257,1759815312.6686966
304,0.0907261073589325,1759815312.6811972
305,0.09217870235443115,1759815312.6921642
306,0.0843932181596756,1759815312.7030623
307,0.09269290417432785,1759815312.7143707
308,0.10213162750005722,1759815320.0189924
309,0.10508725047111511,1759815320.0329833
310,0.0772581547498703,1759815320.05547
311,0.07924823462963104,1759815320.06831
312,0.07565637677907944,1759815320.0824878
313,0.08602216839790344,1759815320.095265
314,0.08743802458047867,1759815320.1100733
315,0.08163122087717056,1759815320.1275525
316,0.09476891160011292,1759815320.143257
317,0.09355685114860535,1759815320.1565223
318,0.09438549727201462,1759815320.1704845
319,0.10276485979557037,1759815320.1883702
320,0.10012643039226532,1759815320.2013109
321,0.08858431875705719,1759815320.2131038
322,0.08055754750967026,1759815320.2267923
323,0.08605702966451645,1759815320.2457654
324,0.0982896089553833,1759815320.2585897
325,0.09800712764263153,1759815320.270464
326,0.09544593095779419,1759815320.2886012
327,0.09430386126041412,1759815320.301149
328,0.08761677145957947,1759815320.3135076
329,0.09243495762348175,1759815320.3250492
330,0.09360934793949127,1759815320.3408535
331,0.0963616594672203,1759815320.3549209
332,0.10237914323806763,1759815320.3675797
333,0.10386089235544205,1759815320.379172
334,0.10829826444387436,1759815320.3921316
335,0.09286165237426758,1759815320.4075227
336,0.08296850323677063,1759815320.4217575
337,0.0809205025434494,1759815320.4338114
338,0.08721135556697845,1759815320.4472485
339,0.08985400199890137,1759815320.4596426
340,0.09495504200458527,1759815320.475275
341,0.1059383898973465,1759815320.4873447
342,0.10190488398075104,1759815320.5012558
343,0.10481438040733337,1759815320.5399115
344,0.10188576579093933,1759815320.9315891
345,0.09980425983667374,1759815320.9427114
346,0.09213201701641083,1759815320.9536624
347,0.10438147187232971,1759815320.965439
348,0.0935601219534874,1759815320.9777095
349,0.0904560461640358,1759815320.9887948
350,0.0896085649728775,1759815320.9999688
351,0.09599827975034714,1759815321.0106432
352,0.09928131103515625,1759815328.055721
353,0.0907503217458725,1759815328.0679755
354,0.10365550220012665,1759815328.0826073
355,0.09052011370658875,1759815328.0954409
356,0.0869569182395935,1759815328.1198413
357,0.09379737079143524,1759815328.1319444
358,0.09197310358285904,1759815328.1463573
359,0.10661045461893082,1759815328.1582508
360,0.10730616748332977,1759815328.1798296
361,0.0968073159456253,1759815328.1919372
362,0.08214697241783142,1759815328.2056916
363,0.07949183136224747,1759815328.2177231
364,0.09271527081727982,1759815328.2366288
365,0.09303067624568939,1759815328.2485511
366,0.10851714015007019,1759815328.262482
367,0.1155817061662674,1759815328.2744346
368,0.0933426022529602,1759815328.2916007
369,0.09348683059215546,1759815328.3032649
370,0.09543189406394958,1759815328.3164904
371,0.09579788893461227,1759815328.3281317
372,0.10807551443576813,1759815328.3451133
373,0.1163385659456253,1759815328.3570127
374,0.11335635930299759,1759815328.3694146
375,0.10542204976081848,1759815328.3811636
376,0.10717655718326569,1759815328.3973176
377,0.09476274251937866,1759815328.4091852
378,0.09301695227622986,1759815328.4217272
379,0.09665026515722275,1759815328.4335623
380,0.09753298759460449,1759815328.4484265
381,0.1027183085680008,1759815328.4602196
382,0.10230191051959991,1759815328.4726834
383,0.10979513823986053,1759815328.4844701
384,0.09981660544872284,1759815328.4985113
385,0.1075606420636177,1759815328.5102146
386,0.09972061216831207,1759815328.522323
387,0.09877971559762955,1759815328.5602984
388,0.10754130035638809,1759815328.5786495
389,0.115109883248806,1759815328.6063094
390,0.12397711724042892,1759815328.6182268
391,0.11209001392126083,1759815328.6292012
392,0.10507446527481079,1759815328.6407793
393,0.10350333899259567,1759815328.6525466
394,0.09573349356651306,1759815328.6635137
395,0.10950695723295212,1759815328.6742249
396,0.11435618996620178,1759815335.5859492
397,0.11063139885663986,1759815335.5980196
398,0.11378216743469238,1759815335.6272116
399,0.10654031485319138,1759815335.6395261
400,0.10293258726596832,1759815335.6521306
401,0.11051441729068756,1759815335.665808
402,0.0965079516172409,1759815335.679937
403,0.10475108027458191,1759815335.691903
404,0.10295462608337402,1759815335.715941
405,0.10631099343299866,1759815335.728062
406,0.10318548232316971,1759815335.7421467
407,0.11122451722621918,1759815335.7550855
408,0.10868178308010101,1759815335.772283
409,0.10954302549362183,1759815335.784189
410,0.1204766109585762,1759815335.7982557
411,0.11934131383895874,1759815335.8109605
412,0.11729807406663895,1759815335.8276267
413,0.11430487036705017,1759815335.839679
414,0.10823503881692886,1759815335.8615935
415,0.10504145920276642,1759815335.873776
416,0.10261350125074387,1759815335.8881564
417,0.12244755774736404,1759815335.8999922
418,0.12884676456451416,1759815335.919822
419,0.11943479627370834,1759815335.9315794
420,0.11091252416372299,1759815335.9487183
421,0.11033659428358078,1759815335.9605114
422,0.10667131096124649,1759815335.9751344
423,0.11610493063926697,1759815335.9868257
424,0.12155396491289139,1759815336.0095105
425,0.1322144865989685,1759815336.0212545
426,0.1274901032447815,1759815336.0331528
427,0.11840739101171494,1759815336.0451503
428,0.10676413774490356,1759815336.0631511
429,0.10825155675411224,1759815336.0750856
430,0.11804115027189255,1759815336.0870001
431,0.12261910736560822,1759815336.1192448
432,0.134441077709198,1759815336.1567826
433,0.13487154245376587,1759815336.1680074
434,0.1256048083305359,1759815336.5159378
435,0.12335357069969177,1759815336.5279682
436,0.12200957536697388,1759815336.5391762
437,0.1311178356409073,1759815336.550735
438,0.1357446163892746,1759815336.562574
439,0.12783975899219513,1759815336.573192
440,0.12149734050035477,1759815344.2452593
441,0.1180160641670227,1759815344.2574255
442,0.11799415946006775,1759815344.2799904
443,0.12511542439460754,1759815344.2922676
444,0.12783516943454742,1759815344.3096685
445,0.11803174018859863,1759815344.3217928
446,0.12032923102378845,1759815344.3339984
447,0.12050632387399673,1759815344.3465924
448,0.12565180659294128,1759815344.3701994
449,0.13038203120231628,1759815344.3822653
450,0.14319738745689392,1759815344.3945236
451,0.13168451189994812,1759815344.4089186
452,0.13837312161922455,1759815344.427188
453,0.11936040967702866,1759815344.44059
454,0.1331087350845337,1759815344.4527013
455,0.12677226960659027,1759815344.471421
456,0.14711502194404602,1759815344.483618
457,0.14015327394008636,1759815344.4979296
458,0.13143417239189148,1759815344.5096269
459,0.1306610405445099,1759815344.5304496
460,0.1267152726650238,1759815344.5427582
461,0.1286395639181137,1759815344.568141
462,0.13911285996437073,1759815344.5797126
463,0.15543702244758606,1759815344.5952456
464,0.15786081552505493,1759815344.6128018
465,0.16307470202445984,1759815344.6251116
466,0.15184417366981506,1759815344.6367648
467,0.13605374097824097,1759815344.6516764
468,0.12823155522346497,1759815344.6632245
469,0.13833045959472656,1759815344.675612
470,0.13530123233795166,1759815344.6872313
471,0.1548478901386261,1759815344.7000084
472,0.15861353278160095,1759815344.7168229
473,0.1603773534297943,1759815344.7290707
474,0.16581667959690094,1759815344.7407415
475,0.15799230337142944,1759815344.778379
476,0.15289679169654846,1759815344.7908494
477,0.13730214536190033,1759815345.1769044
478,0.14652658998966217,1759815345.1880975
479,0.15154793858528137,1759815345.199928
480,0.16110379993915558,1759815345.2107778
481,0.16338855028152466,1759815345.2227201
482,0.1622605323791504,1759815345.2349188
483,0.1672258824110031,1759815345.2462966
484,0.16197127103805542,1759815352.5153153
485,0.16046258807182312,1759815352.5290947
486,0.14843523502349854,1759815352.542578
487,0.14810366928577423,1759815352.5550752
488,0.14573469758033752,1759815352.5810492
489,0.15039320290088654,1759815352.5934896
490,0.15667694807052612,1759815352.6069653
491,0.14946991205215454,1759815352.6193445
492,0.15026989579200745,1759815352.6460414
493,0.15882989764213562,1759815352.6582816
494,0.15188348293304443,1759815352.6712418
495,0.16302329301834106,1759815352.6831348
496,0.18121591210365295,1759815352.703017
497,0.19680155813694,1759815352.714612
498,0.19167518615722656,1759815352.7272594
499,0.17708861827850342,1759815352.7391152
500,0.16263046860694885,1759815352.7582014
501,0.16091379523277283,1759815352.7699838
502,0.16299186646938324,1759815352.7835248
503,0.17903642356395721,1759815352.7956734
504,0.18319188058376312,1759815352.814752
505,0.19457358121871948,1759815352.8265545
506,0.18530525267124176,1759815352.8407912
507,0.18642759323120117,1759815352.8526824
508,0.17830100655555725,1759815352.8680084
509,0.1812184453010559,1759815352.879692
510,0.18996649980545044,1759815352.8927448
511,0.18168705701828003,1759815352.904567
512,0.18539991974830627,1759815352.919216
513,0.17774632573127747,1759815352.9309547
514,0.1866171509027481,1759815352.9442828
515,0.1791021078824997,1759815352.9561195
516,0.18514391779899597,1759815352.9719522
517,0.18206854164600372,1759815352.9839196
518,0.1866149753332138,1759815352.9973068
519,0.1792076677083969,1759815353.0332987
520,0.17800334095954895,1759815353.076781
521,0.17770147323608398,1759815353.087972
522,0.18354766070842743,1759815353.4471126
523,0.18015676736831665,1759815353.4582732
524,0.19323858618736267,1759815353.4693284
525,0.20729340612888336,1759815353.4803293
526,0.2044719010591507,1759815353.4918952
527,0.2081453651189804,1759815353.5026329
528,0.20454084873199463,1759815361.1177003
529,0.19746865332126617,1759815361.129794
530,0.1905560940504074,1759815361.143493
531,0.1889559030532837,1759815361.1558905
532,0.1928246021270752,1759815361.185179
533,0.2153119146823883,1759815361.1975846
534,0.20380768179893494,1759815361.210972
535,0.2016560435295105,1759815361.2233377
536,0.19148749113082886,1759815361.2484741
537,0.18611474335193634,1759815361.260821
538,0.18074823915958405,1759815361.2743876
539,0.1948680579662323,1759815361.2865047
540,0.19028732180595398,1759815361.3091326
541,0.2042824923992157,1759815361.3212779
542,0.22760307788848877,1759815361.334877
543,0.22652024030685425,1759815361.3466368
544,0.22316300868988037,1759815361.3678305
545,0.23282361030578613,1759815361.3795176
546,0.23251616954803467,1759815361.3937922
547,0.2339545637369156,1759815361.4056587
548,0.23393748700618744,1759815361.424317
549,0.22115200757980347,1759815361.4361267
550,0.21136872470378876,1759815361.4641566
551,0.21799328923225403,1759815361.475958
552,0.21879498660564423,1759815361.4917822
553,0.22492730617523193,1759815361.5036757
554,0.23396050930023193,1759815361.5163128
555,0.235126793384552,1759815361.527879
556,0.2405574917793274,1759815361.5465524
557,0.2427896410226822,1759815361.5583317
558,0.2406572699546814,1759815361.5710375
559,0.23574256896972656,1759815361.5827167
560,0.22588686645030975,1759815361.6058521
561,0.22714057564735413,1759815361.6177566
562,0.20942816138267517,1759815361.6300406
563,0.22036494314670563,1759815361.664153
564,0.2315976321697235,1759815361.6972396
565,0.2399163395166397,1759815361.7084987
566,0.22898003458976746,1759815361.719488
567,0.24333897233009338,1759815361.7311754
568,0.2514183819293976,1759815361.7424893
569,0.23826748132705688,1759815361.7543788
570,0.23705360293388367,1759815361.7652447
571,0.24394924938678741,1759815361.7761607


==> figures/rebuttal_rq1/kldiv_criteo.csv <==
step,value,wall_time
0,0.46162915229797363,1759814350.172784
1,0.5724177360534668,1759814350.2347052
2,0.6518675088882446,1759814350.2462003
3,0.6708691120147705,1759814350.2576733
4,0.6848551034927368,1759814350.2700937
5,0.7500293850898743,1759814350.2802951
6,0.8366827964782715,1759814350.290796
7,0.8558438420295715,1759814350.3037937
8,0.8286929726600647,1759814350.3166173
9,0.80082106590271,1759814350.3287334
10,0.7986702919006348,1759814350.3404155
11,0.7221992015838623,1759814350.3525062
12,0.6229751706123352,1759814350.3638048
13,0.569535493850708,1759814350.3751216
14,0.48324742913246155,1759814350.3874893
15,0.4139864146709442,1759814350.3984532
16,0.3605746030807495,1759814350.4107141
17,0.3022848665714264,1759814350.4277997
18,0.25290822982788086,1759814350.447537
19,0.2133772373199463,1759814350.4586782
20,0.1838819682598114,1759814350.4692338
21,0.16126210987567902,1759814350.4836543
22,0.18786996603012085,1759814350.5033605
23,0.1661681979894638,1759814350.513807
24,0.19389256834983826,1759814350.5241559
25,0.17490965127944946,1759814350.538149
26,0.21275268495082855,1759814350.5574565
27,0.2412361055612564,1759814350.5700521
28,0.2333534061908722,1759814350.5807998
29,0.2608572840690613,1759814350.5913756
30,0.25695478916168213,1759814350.6106987
31,0.2638712525367737,1759814350.6246736
32,0.2715277075767517,1759814350.635881
33,0.24732697010040283,1759814350.646491
34,0.22935721278190613,1759814350.6632624
35,0.19514137506484985,1759814350.6804047
36,0.20712146162986755,1759814350.6903772
37,0.16189679503440857,1759814350.700793
38,0.1602051556110382,1759814350.7150433
39,0.15673518180847168,1759814350.7344835
40,0.15616658329963684,1759814350.744454
41,0.14707309007644653,1759814350.7696154
42,0.16308262944221497,1759814350.7814202
43,0.16511964797973633,1759814350.7926648
44,0.17346973717212677,1759814350.8029425
45,0.1766127198934555,1759814351.08195
46,0.18311463296413422,1759814351.0915387
47,0.1809297502040863,1759814351.101018
48,0.1849944293498993,1759814351.1105416
49,0.1896381676197052,1759814351.1204188
50,0.15138280391693115,1759814357.4239635
51,0.14201411604881287,1759814357.435434
52,0.1386888027191162,1759814357.4653819
53,0.1486108899116516,1759814357.4762356
54,0.12823078036308289,1759814357.491352
55,0.11303706467151642,1759814357.5026636
56,0.12273674458265305,1759814357.5126426
57,0.13194182515144348,1759814357.5227349
58,0.13530907034873962,1759814357.553035
59,0.1558215618133545,1759814357.5648348
60,0.14490987360477448,1759814357.575103
61,0.13059967756271362,1759814357.585633
62,0.14479440450668335,1759814357.612686
63,0.14035362005233765,1759814357.6233206
64,0.1437830775976181,1759814357.6332111
65,0.14710171520709991,1759814357.6434014
66,0.14553701877593994,1759814357.6701624
67,0.14547131955623627,1759814357.6810536
68,0.13143818080425262,1759814357.6910627
69,0.13504567742347717,1759814357.7011235
70,0.14045539498329163,1759814357.7258966
71,0.14342749118804932,1759814357.736608
72,0.1304287612438202,1759814357.7465096
73,0.14675462245941162,1759814357.7566783
74,0.12391486763954163,1759814357.7806253
75,0.12116595357656479,1759814357.7917368
76,0.10681856423616409,1759814357.8017292
77,0.11187857389450073,1759814357.812422
78,0.12898197770118713,1759814357.8351703
79,0.12879224121570587,1759814357.8462102
80,0.13439294695854187,1759814357.8565142
81,0.12470977753400803,1759814357.8666081
82,0.1152041107416153,1759814357.889204
83,0.13167612254619598,1759814357.899718
84,0.12394224852323532,1759814357.9101052
85,0.14442792534828186,1759814357.9203532
86,0.11644531786441803,1759814357.944077
87,0.12538588047027588,1759814357.9541812
88,0.1185360923409462,1759814357.9642916
89,0.11961504071950912,1759814357.9747374
90,0.11777269840240479,1759814357.9977136
91,0.12359610944986343,1759814358.018529
92,0.11576243489980698,1759814358.029466
93,0.11306104063987732,1759814358.039769
94,0.11419132351875305,1759814358.0515878
95,0.12220314145088196,1759814358.061992
96,0.12713289260864258,1759814358.072099
97,0.09646035730838776,1759814358.0818305
98,0.11411099135875702,1759814358.3731122
99,0.12121262401342392,1759814358.3819282
100,0.11495096981525421,1759814365.0497785
101,0.12481016665697098,1759814365.0609887
102,0.11617347598075867,1759814365.0722287
103,0.10649390518665314,1759814365.0826719
104,0.10012929141521454,1759814365.115096
105,0.09054581820964813,1759814365.1262443
106,0.08945710211992264,1759814365.1383357
107,0.09019147604703903,1759814365.149254
108,0.08321376144886017,1759814365.1866007
109,0.09189894795417786,1759814365.1992478
110,0.08391346037387848,1759814365.2097642
111,0.10062678903341293,1759814365.221511
112,0.09176136553287506,1759814365.2367547
113,0.11302757263183594,1759814365.2479596
114,0.11603406071662903,1759814365.2604363
115,0.12302413582801819,1759814365.2723558
116,0.13173434138298035,1759814365.294857
117,0.10436570644378662,1759814365.305837
118,0.11611682176589966,1759814365.3177931
119,0.10383449494838715,1759814365.3299072
120,0.09999634325504303,1759814365.351588
121,0.09225393831729889,1759814365.3628056
122,0.07110761106014252,1759814365.3738222
123,0.08078771829605103,1759814365.385795
124,0.09220913052558899,1759814365.4062264
125,0.08846089988946915,1759814365.4169118
126,0.10175157338380814,1759814365.427806
127,0.10747359693050385,1759814365.4400816
128,0.11849124729633331,1759814365.4601843
129,0.10450977087020874,1759814365.4725747
130,0.12034331262111664,1759814365.4836774
131,0.09182624518871307,1759814365.4949841
132,0.08967620134353638,1759814365.5135436
133,0.09694010019302368,1759814365.5254989
134,0.09061048179864883,1759814365.53738
135,0.0916537344455719,1759814365.5481744
136,0.08848422765731812,1759814365.5658495
137,0.11188238859176636,1759814365.5776916
138,0.09079599380493164,1759814365.5889041
139,0.08713670074939728,1759814365.5998223
140,0.10926468670368195,1759814365.6175938
141,0.08530749380588531,1759814365.639633
142,0.10436758399009705,1759814365.6500783
143,0.0906798392534256,1759814365.6611874
144,0.10437019914388657,1759814365.672267
145,0.09449908137321472,1759814365.6821167
146,0.1119663417339325,1759814365.692368
147,0.085926853120327,1759814365.7025084
148,0.0912780612707138,1759814365.9996197
149,0.08520529419183731,1759814366.0084672
150,0.08791550993919373,1759814372.5858493
151,0.08663127571344376,1759814372.5966356
152,0.0688837468624115,1759814372.62575
153,0.0710117369890213,1759814372.6369057
154,0.07006486505270004,1759814372.6507332
155,0.08290842920541763,1759814372.660964
156,0.09387053549289703,1759814372.6713629
157,0.0995144248008728,1759814372.6925745
158,0.08179403096437454,1759814372.7125022
159,0.07760223001241684,1759814372.7228756
160,0.06384217739105225,1759814372.7332294
161,0.08298748731613159,1759814372.7540154
162,0.08669104427099228,1759814372.771136
163,0.08619270473718643,1759814372.7811828
164,0.07918685674667358,1759814372.791239
165,0.0904189944267273,1759814372.8134625
166,0.08619566261768341,1759814372.828626
167,0.07700101286172867,1759814372.8387015
168,0.0694611668586731,1759814372.8486729
169,0.06103901192545891,1759814372.885816
170,0.08020980656147003,1759814372.8982966
171,0.08131467550992966,1759814372.9083505
172,0.0846325010061264,1759814372.9185631
173,0.07301438599824905,1759814372.9293232
174,0.07903851568698883,1759814372.940376
175,0.08824703097343445,1759814372.9520829
176,0.09144630283117294,1759814372.962157
177,0.09763549268245697,1759814372.9819367
178,0.07399776577949524,1759814372.994744
179,0.07444795966148376,1759814373.0048172
180,0.07583658397197723,1759814373.0147986
181,0.08444543927907944,1759814373.0357573
182,0.07860611379146576,1759814373.0520875
183,0.08220167458057404,1759814373.0622246
184,0.08174003660678864,1759814373.072451
185,0.07317811995744705,1759814373.0889065
186,0.062354762107133865,1759814373.1001122
187,0.07873138785362244,1759814373.1110663
188,0.07278001308441162,1759814373.1212234
189,0.0903698056936264,1759814373.1409142
190,0.07727831602096558,1759814373.1523046
191,0.08160974085330963,1759814373.175709
192,0.07488512992858887,1759814373.1861584
193,0.0781908929347992,1759814373.1972382
194,0.087212473154068,1759814373.5454838
195,0.08090997487306595,1759814373.555362
196,0.07162022590637207,1759814373.5650678
197,0.0735720843076706,1759814373.5839171
198,0.07931265980005264,1759814373.593549
199,0.06854122132062912,1759814373.6022344
200,0.07487502694129944,1759814379.9990416
201,0.07380127906799316,1759814380.009325
202,0.08092500269412994,1759814380.0391443
203,0.07045578211545944,1759814380.0530653
204,0.07200194895267487,1759814380.0685382
205,0.05948977172374725,1759814380.0788608
206,0.0549188069999218,1759814380.1084602
207,0.05997614562511444,1759814380.1185746
208,0.065553218126297,1759814380.135387
209,0.07764937728643417,1759814380.1454446
210,0.06588282436132431,1759814380.1702967
211,0.0512772873044014,1759814380.1804836
212,0.055759768933057785,1759814380.195179
213,0.06934639811515808,1759814380.2053068
214,0.07440172135829926,1759814380.229807
215,0.07671530544757843,1759814380.2398913
216,0.07299883663654327,1759814380.2545896
217,0.056912861764431,1759814380.264714
218,0.06828427314758301,1759814380.2882335
219,0.07756185531616211,1759814380.2983165
220,0.08753590285778046,1759814380.3149552
221,0.08115458488464355,1759814380.325128
222,0.0825951099395752,1759814380.3442357
223,0.08510063588619232,1759814380.354332
224,0.07038512825965881,1759814380.366821
225,0.06772460043430328,1759814380.3768058
226,0.0586882010102272,1759814380.3993723
227,0.066407710313797,1759814380.4094849
228,0.06689317524433136,1759814380.42208
229,0.06580447405576706,1759814380.4321058
230,0.08639539778232574,1759814380.453584
231,0.08592180907726288,1759814380.4637926
232,0.08807547390460968,1759814380.4769652
233,0.07436442375183105,1759814380.4871175
234,0.06714169681072235,1759814380.5089824
235,0.06937762349843979,1759814380.5190907
236,0.061257023364305496,1759814380.5318224
237,0.058679282665252686,1759814380.5420165
238,0.06438518315553665,1759814380.5613565
239,0.06807386130094528,1759814380.5716684
240,0.0659509152173996,1759814380.9164023
241,0.06556499004364014,1759814380.9355943
242,0.06897479295730591,1759814380.9454975
243,0.07766635715961456,1759814380.9625664
244,0.07312541455030441,1759814380.974359
245,0.0665414035320282,1759814380.9838412
246,0.07465031743049622,1759814380.9932427
247,0.06655078381299973,1759814381.0033438
248,0.05449681729078293,1759814381.0137787
249,0.06542618572711945,1759814381.022492
250,0.06970005482435226,1759814387.5675888
251,0.0657651275396347,1759814387.5781672
252,0.0700695663690567,1759814387.5895624
253,0.06394250690937042,1759814387.6005793
254,0.06687100976705551,1759814387.6332886
255,0.06312769651412964,1759814387.6445081
256,0.05843406915664673,1759814387.6562479
257,0.05892409384250641,1759814387.666707
258,0.05658173933625221,1759814387.6965442
259,0.052605289965867996,1759814387.708393
260,0.04909190535545349,1759814387.721284
261,0.06119420379400253,1759814387.7323375
262,0.06926412880420685,1759814387.757312
263,0.06371383368968964,1759814387.7689312
264,0.058029696345329285,1759814387.7817967
265,0.0608820840716362,1759814387.792235
266,0.06806768476963043,1759814387.81674
267,0.07142579555511475,1759814387.8271449
268,0.07861404120922089,1759814387.8392458
269,0.07443059235811234,1759814387.8495445
270,0.06405583769083023,1759814387.8738546
271,0.06884036958217621,1759814387.883973
272,0.05947545915842056,1759814387.8961687
273,0.05992136150598526,1759814387.9063156
274,0.06543701887130737,1759814387.9280844
275,0.07701731473207474,1759814387.9388733
276,0.07234887778759003,1759814387.9507136
277,0.06712973117828369,1759814387.960754
278,0.056475818157196045,1759814387.9823177
279,0.06360717862844467,1759814387.9931421
280,0.06375610083341599,1759814388.0054994
281,0.058520570397377014,1759814388.0156488
282,0.06410272419452667,1759814388.0350156
283,0.06915432214736938,1759814388.0459335
284,0.06371267139911652,1759814388.0570538
285,0.06849606335163116,1759814388.06854
286,0.06377711892127991,1759814388.0876818
287,0.06937547028064728,1759814388.0976615
288,0.07417486608028412,1759814388.1080031
289,0.06888008117675781,1759814388.119461
290,0.058089423924684525,1759814388.1390362
291,0.05344737321138382,1759814388.158102
292,0.06576594710350037,1759814388.4651213
293,0.06315521895885468,1759814388.4747727
294,0.06692530959844589,1759814388.4843054
295,0.05447511747479439,1759814388.4938457
296,0.06222696974873543,1759814388.50469
297,0.05788987874984741,1759814388.514489
298,0.05105794966220856,1759814388.538251
299,0.057479653507471085,1759814388.5471509
300,0.06326835602521896,1759814395.4720604
301,0.07684484124183655,1759814395.4820788
302,0.08225995302200317,1759814395.5126028
303,0.08321507275104523,1759814395.5229008
304,0.06444743275642395,1759814395.536315
305,0.05154038220643997,1759814395.546274
306,0.04035365581512451,1759814395.5787241
307,0.04233874753117561,1759814395.5889103
308,0.039761196821928024,1759814395.5998976
309,0.051242899149656296,1759814395.609713
310,0.05839882791042328,1759814395.6401007
311,0.06095832586288452,1759814395.6501129
312,0.06336123496294022,1759814395.6609879
313,0.06958414614200592,1759814395.6709652
314,0.06817194819450378,1759814395.6994693
315,0.0680331289768219,1759814395.709546
316,0.06523177027702332,1759814395.7204165
317,0.06144978478550911,1759814395.7302082
318,0.057029642164707184,1759814395.756696
319,0.06817640364170074,1759814395.7666914
320,0.062230855226516724,1759814395.7776117
321,0.056597210466861725,1759814395.7877157
322,0.055572591722011566,1759814395.813064
323,0.060076724737882614,1759814395.8231874
324,0.07213440537452698,1759814395.834039
325,0.06751962006092072,1759814395.8441007
326,0.057081062346696854,1759814395.8679419
327,0.05526052042841911,1759814395.8780909
328,0.05967539921402931,1759814395.8904998
329,0.07187853008508682,1759814395.900527
330,0.06395760923624039,1759814395.922001
331,0.06213013827800751,1759814395.9320953
332,0.06034926325082779,1759814395.9439085
333,0.05935666710138321,1759814395.9539022
334,0.07118885219097137,1759814395.9775724
335,0.07925431430339813,1759814395.9875693
336,0.07331398874521255,1759814395.999329
337,0.06232446804642677,1759814396.0094008
338,0.05388810113072395,1759814396.0298543
339,0.0593801885843277,1759814396.039975
340,0.060447804629802704,1759814396.05125
341,0.07029518485069275,1759814396.3702686
342,0.07108667492866516,1759814396.3801115
343,0.06584480404853821,1759814396.3900394
344,0.06348899006843567,1759814396.3999214
345,0.0537215918302536,1759814396.4109972
346,0.04706411063671112,1759814396.4208279
347,0.04927048832178116,1759814396.4305952
348,0.05442744866013527,1759814396.4418585
349,0.06226541846990585,1759814396.4505997
350,0.06931894272565842,1759814402.95741
351,0.07223264127969742,1759814402.9675226
352,0.06438520550727844,1759814402.9969373
353,0.0529525950551033,1759814403.0074184
354,0.05728323012590408,1759814403.0211446
355,0.05185665935277939,1759814403.0316024
356,0.05571585148572922,1759814403.044256
357,0.06186595559120178,1759814403.056249
358,0.06120636314153671,1759814403.0838456
359,0.060941144824028015,1759814403.0947819
360,0.06356853246688843,1759814403.1061225
361,0.049158163368701935,1759814403.1177077
362,0.05936673283576965,1759814403.1433141
363,0.06485724449157715,1759814403.1544375
364,0.06385421752929688,1759814403.164335
365,0.06137954071164131,1759814403.1758492
366,0.05927518755197525,1759814403.201287
367,0.05106820911169052,1759814403.2186654
368,0.05547349154949188,1759814403.2286363
369,0.06023867800831795,1759814403.2401493
370,0.056970007717609406,1759814403.2587042
371,0.06598831713199615,1759814403.2751393
372,0.06728305667638779,1759814403.2850537
373,0.06573604047298431,1759814403.296602
374,0.06572717428207397,1759814403.3150575
375,0.06853891164064407,1759814403.3298619
376,0.06398738920688629,1759814403.3397186
377,0.06949861347675323,1759814403.351274
378,0.06418678909540176,1759814403.369121
379,0.05906476825475693,1759814403.3828554
380,0.052250221371650696,1759814403.3928149
381,0.05646169185638428,1759814403.4043698
382,0.057040974497795105,1759814403.422221
383,0.06258131563663483,1759814403.4353743
384,0.06213001906871796,1759814403.4453228
385,0.061045944690704346,1759814403.4568405
386,0.06249076873064041,1759814403.475251
387,0.05954330414533615,1759814403.4866405
388,0.06725947558879852,1759814403.496675
389,0.06313954293727875,1759814403.8169143
390,0.06885866075754166,1759814403.8268783
391,0.0655408501625061,1759814403.8478425
392,0.05731290206313133,1759814403.8578987
393,0.0583559013903141,1759814403.8713567
394,0.05538322031497955,1759814403.8811839
395,0.06480735540390015,1759814403.890985
396,0.0750005915760994,1759814403.9015844
397,0.07418526709079742,1759814403.9125738
398,0.06286866962909698,1759814404.1719685
399,0.06054681912064552,1759814404.1807344
400,0.060639575123786926,1759814410.939147
401,0.06780678033828735,1759814410.949942
402,0.06514012813568115,1759814410.9864893
403,0.05785849317908287,1759814410.997
404,0.061697132885456085,1759814411.011906
405,0.06027274951338768,1759814411.023383
406,0.054553017020225525,1759814411.0532744
407,0.05002015084028244,1759814411.063374
408,0.059710822999477386,1759814411.0790868
409,0.04883967339992523,1759814411.090489
410,0.0522029846906662,1759814411.1159668
411,0.04943268001079559,1759814411.1266148
412,0.04764920845627785,1759814411.1384819
413,0.058389730751514435,1759814411.1504004
414,0.06201702728867531,1759814411.1748142
415,0.06525756418704987,1759814411.1848588
416,0.06572656333446503,1759814411.1960366
417,0.07604429125785828,1759814411.2082517
418,0.07645473629236221,1759814411.2324622
419,0.06682168692350388,1759814411.2424984
420,0.05879669636487961,1759814411.2536469
421,0.05908600613474846,1759814411.2732055
422,0.0589408352971077,1759814411.2889464
423,0.05364210903644562,1759814411.2988863
424,0.060999102890491486,1759814411.3100057
425,0.07331693917512894,1759814411.3275125
426,0.0750979483127594,1759814411.344107
427,0.0766540914773941,1759814411.35432
428,0.07344706356525421,1759814411.3657918
429,0.05656353384256363,1759814411.3806565
430,0.05717819929122925,1759814411.39882
431,0.05808904394507408,1759814411.4089372
432,0.06850352883338928,1759814411.4205115
433,0.08321616053581238,1759814411.433019
434,0.08550330996513367,1759814411.4511673
435,0.0726153701543808,1759814411.461769
436,0.0632489025592804,1759814411.7503188
437,0.05970260500907898,1759814411.7600908
438,0.058376945555210114,1759814411.7698555
439,0.05858902260661125,1759814411.7798622
440,0.06623619049787521,1759814411.8019888
441,0.07537458837032318,1759814411.8232424
442,0.07597361505031586,1759814411.833373
443,0.07668540626764297,1759814411.843252
444,0.07546012103557587,1759814411.8554735
445,0.07626992464065552,1759814411.8652477
446,0.07938770949840546,1759814411.8751893
447,0.06094017252326012,1759814412.1221626
448,0.058221716433763504,1759814412.1317759
449,0.0502048023045063,1759814412.1404169
450,0.05010440945625305,1759814418.6478946
451,0.05518171191215515,1759814418.6586576
452,0.07025982439517975,1759814418.670103
453,0.07093778252601624,1759814418.680184
454,0.0644950270652771,1759814418.713878
455,0.0680169016122818,1759814418.724909
456,0.06708519160747528,1759814418.7364264
457,0.06689051538705826,1759814418.747783
458,0.06597808748483658,1759814418.7769973
459,0.06302513182163239,1759814418.7877357
460,0.061927661299705505,1759814418.799393
461,0.05729156360030174,1759814418.810865
462,0.058773670345544815,1759814418.837812
463,0.06301362812519073,1759814418.848377
464,0.0730459988117218,1759814418.8599706
465,0.0709390714764595,1759814418.871467
466,0.07406841963529587,1759814418.8955843
467,0.07210128754377365,1759814418.9056487
468,0.07424165308475494,1759814418.917202
469,0.07029464095830917,1759814418.9355319
470,0.07274821400642395,1759814418.9535935
471,0.07535763084888458,1759814418.9634955
472,0.07481782138347626,1759814418.973313
473,0.06951165944337845,1759814418.9899547
474,0.07719390839338303,1759814419.0087218
475,0.08446601778268814,1759814419.0186064
476,0.08502496778964996,1759814419.0285478
477,0.0777423307299614,1759814419.0428848
478,0.06375758349895477,1759814419.0624127
479,0.06575408577919006,1759814419.072458
480,0.06669625639915466,1759814419.082363
481,0.07178673893213272,1759814419.0958228
482,0.07357749342918396,1759814419.1149902
483,0.07583063840866089,1759814419.1250446
484,0.07340529561042786,1759814419.1350768
485,0.07173865288496017,1759814419.1473176
486,0.0740634948015213,1759814419.1674805
487,0.06380501389503479,1759814419.1774726
488,0.07540001720190048,1759814419.1873734
489,0.07315051555633545,1759814419.1984625
490,0.0754878968000412,1759814419.2191026
491,0.07861731946468353,1759814419.2412674
492,0.07611225545406342,1759814419.2514255
493,0.0719829648733139,1759814419.262203
494,0.07835859060287476,1759814419.2732043
495,0.07989545166492462,1759814419.2829983
496,0.07401225715875626,1759814419.5716467
497,0.08028838038444519,1759814419.581552
498,0.07382845133543015,1759814419.6177394
499,0.06964296847581863,1759814419.6267135
500,0.07073147594928741,1759814426.1575985
501,0.059028998017311096,1759814426.1679318
502,0.05953514575958252,1759814426.183233
503,0.06744010746479034,1759814426.194373
504,0.06182631850242615,1759814426.2228808
505,0.06793046742677689,1759814426.2329593
506,0.08561255037784576,1759814426.2445931
507,0.08942798525094986,1759814426.2557259
508,0.0830119177699089,1759814426.2861657
509,0.07942064106464386,1759814426.2962234
510,0.067334845662117,1759814426.3077152
511,0.06482280045747757,1759814426.3187096
512,0.06954264640808105,1759814426.347502
513,0.07916054129600525,1759814426.3580337
514,0.08821910619735718,1759814426.3698778
515,0.0939200147986412,1759814426.3809147
516,0.08472894132137299,1759814426.405068
517,0.07270967215299606,1759814426.4154284
518,0.07844668626785278,1759814426.4271207
519,0.07462839782238007,1759814426.4385233
520,0.07398267090320587,1759814426.4602807
521,0.08879004418849945,1759814426.4715068
522,0.09167958796024323,1759814426.4829051
523,0.09106067568063736,1759814426.495158
524,0.0890316367149353,1759814426.5147471
525,0.07927921414375305,1759814426.5256677
526,0.08098727464675903,1759814426.5364087
527,0.07631254196166992,1759814426.552152
528,0.08350218832492828,1759814426.5686986
529,0.0886630266904831,1759814426.5795727
530,0.09141728281974792,1759814426.5901153
531,0.08018356561660767,1759814426.60994
532,0.07784320414066315,1759814426.6212814
533,0.07164187729358673,1759814426.6322052
534,0.07624729722738266,1759814426.6428146
535,0.08647870272397995,1759814426.6657825
536,0.10057856887578964,1759814426.6764107
537,0.09757710993289948,1759814426.6881773
538,0.09592896699905396,1759814426.6996877
539,0.08068367838859558,1759814426.720652
540,0.07755989581346512,1759814426.731724
541,0.08067028224468231,1759814426.7611725
542,0.07325487583875656,1759814427.0597532
543,0.07504438608884811,1759814427.069616
544,0.0817459374666214,1759814427.0792139
545,0.0889713391661644,1759814427.088956
546,0.09480065852403641,1759814427.100413
547,0.0987403467297554,1759814427.1101658
548,0.08891044557094574,1759814427.1263337
549,0.08517671376466751,1759814427.1351087
550,0.07863166183233261,1759814433.9626842
551,0.07025012373924255,1759814433.9732633
552,0.07250654697418213,1759814433.994415
553,0.06716309487819672,1759814434.0049748
554,0.07856301963329315,1759814434.026916
555,0.09248363971710205,1759814434.0373027
556,0.09759595990180969,1759814434.0712678
557,0.09245257079601288,1759814434.0817752
558,0.08781564235687256,1759814434.097645
559,0.08680741488933563,1759814434.1080227
560,0.08497830480337143,1759814434.1345696
561,0.08564500510692596,1759814434.1451242
562,0.09605641663074493,1759814434.1608498
563,0.10123609006404877,1759814434.1719804
564,0.10569174587726593,1759814434.1934688
565,0.10272879898548126,1759814434.2036319
566,0.09579154849052429,1759814434.2142098
567,0.08963055908679962,1759814434.2255347
568,0.09158414602279663,1759814434.2506
569,0.08886198699474335,1759814434.2609103
570,0.09238773584365845,1759814434.2715228
571,0.09879545867443085,1759814434.2829413
572,0.10715685784816742,1759814434.3066936
573,0.09905652701854706,1759814434.316839
574,0.10341286659240723,1759814434.327848
575,0.1014862060546875,1759814434.34016
576,0.09503442049026489,1759814434.362547
577,0.0909278467297554,1759814434.3727455
578,0.09460029751062393,1759814434.3876152
579,0.09612356871366501,1759814434.4039612
580,0.09761133790016174,1759814434.4159946
581,0.09936539828777313,1759814434.4261413
582,0.09735864400863647,1759814434.4386015
583,0.09150960296392441,1759814434.448664
584,0.09172923862934113,1759814434.4713356
585,0.092804454267025,1759814434.4815257
586,0.09010662138462067,1759814434.4950259
587,0.09563642740249634,1759814434.5051622
588,0.09479331970214844,1759814434.5325139
589,0.10098038613796234,1759814434.5426786
590,0.10225345939397812,1759814434.5577695
591,0.1065744161605835,1759814434.5781658
592,0.09464476257562637,1759814434.5892205
593,0.0950017049908638,1759814434.5992353
594,0.10612809658050537,1759814434.9440355
595,0.10116167366504669,1759814434.9538171
596,0.10890457034111023,1759814434.9634163
597,0.1075110137462616,1759814434.97428
598,0.09768293797969818,1759814434.9851532
599,0.08886726945638657,1759814434.993842
600,0.0812264159321785,1759814441.674456
601,0.08643141388893127,1759814441.6849284
602,0.09848897159099579,1759814441.6978908
603,0.10694862902164459,1759814441.7083795
604,0.0973324328660965,1759814441.746614
605,0.10153783857822418,1759814441.7570522
606,0.08557487279176712,1759814441.7703302
607,0.08788463473320007,1759814441.780762
608,0.09433446079492569,1759814441.8099754
609,0.08797653764486313,1759814441.8203871
610,0.09664727747440338,1759814441.8368466
611,0.10418184101581573,1759814441.8473816
612,0.11447089910507202,1759814441.8694093
613,0.11467777192592621,1759814441.8798406
614,0.12530526518821716,1759814441.8996336
615,0.12603172659873962,1759814441.9101503
616,0.11287016421556473,1759814441.9260743
617,0.10518856346607208,1759814441.9363248
618,0.10710588097572327,1759814441.9578807
619,0.10255327820777893,1759814441.9680007
620,0.10936202853918076,1759814441.9817326
621,0.10969115793704987,1759814441.9916701
622,0.11124634742736816,1759814442.0142956
623,0.10970813035964966,1759814442.0245824
624,0.1118316501379013,1759814442.0362191
625,0.10811696946620941,1759814442.0462387
626,0.11295922845602036,1759814442.0695488
627,0.11154007911682129,1759814442.0798163
628,0.11381136626005173,1759814442.0912523
629,0.11735944449901581,1759814442.1011915
630,0.12710797786712646,1759814442.1235507
631,0.1259235292673111,1759814442.1337378
632,0.12020586431026459,1759814442.1452823
633,0.11324621737003326,1759814442.1554184
634,0.10731631517410278,1759814442.1795783
635,0.11117233335971832,1759814442.4522035
636,0.1046564057469368,1759814442.4620943
637,0.09479460120201111,1759814442.4719
638,0.10071159899234772,1759814442.4819996
639,0.1090809777379036,1759814442.504541
640,0.10409997403621674,1759814442.5147598
641,0.09962399303913116,1759814442.5349534
642,0.105873703956604,1759814442.5450025
643,0.11259685456752777,1759814442.5636103
644,0.11592408269643784,1759814442.573306
645,0.12246735394001007,1759814442.5831013
646,0.11968018114566803,1759814442.5930233
647,0.11321769654750824,1759814442.604788
648,0.11388248205184937,1759814442.8567522
649,0.10473020374774933,1759814442.8656187
650,0.10838338732719421,1759814450.0994024
651,0.10950106382369995,1759814450.1098156
652,0.10441596060991287,1759814450.1283975
653,0.11000539362430573,1759814450.1388793
654,0.11441239714622498,1759814450.1653867
655,0.11251955479383469,1759814450.1757228
656,0.11813904345035553,1759814450.197935
657,0.11837522685527802,1759814450.208381
658,0.11212293058633804,1759814450.230636
659,0.10138995945453644,1759814450.2411876
660,0.09486571699380875,1759814450.2602825
661,0.10564752668142319,1759814450.270748
662,0.12052927166223526,1759814450.29323
663,0.13272026181221008,1759814450.3037076
664,0.13520236313343048,1759814450.319218
665,0.13392385840415955,1759814450.3298311
666,0.12950889766216278,1759814450.354544
667,0.13363756239414215,1759814450.3646846
668,0.13297896087169647,1759814450.3764513
669,0.1359201967716217,1759814450.386652
670,0.13087935745716095,1759814450.413249
671,0.13179796934127808,1759814450.423502
672,0.12351355701684952,1759814450.4340682
673,0.11542591452598572,1759814450.444234
674,0.11010586470365524,1759814450.4698946
675,0.1179666668176651,1759814450.4799976
676,0.11811771988868713,1759814450.4909775
677,0.125862255692482,1759814450.5012496
678,0.12470613420009613,1759814450.524135
679,0.12788021564483643,1759814450.534111
680,0.12895265221595764,1759814450.5449018
681,0.12622909247875214,1759814450.5550568
682,0.1138751357793808,1759814450.577612
683,0.10707888752222061,1759814450.587911
684,0.10719811916351318,1759814450.5992618
685,0.1130063533782959,1759814450.6095555
686,0.11919113248586655,1759814450.6286938
687,0.12393735349178314,1759814450.6388733
688,0.14121660590171814,1759814450.649812
689,0.1348051279783249,1759814450.6599796
690,0.12177535891532898,1759814450.679794
691,0.11306732892990112,1759814450.7047734
692,0.11090122163295746,1759814450.7167556
693,0.12052664160728455,1759814450.9932146
694,0.12435532361268997,1759814451.0028985
695,0.13542646169662476,1759814451.0125616
696,0.1385641247034073,1759814451.0222483
697,0.1354755461215973,1759814451.032837
698,0.13098935782909393,1759814451.0767298
699,0.12094774842262268,1759814451.0856392
700,0.11073227971792221,1759814457.657107
701,0.1130061000585556,1759814457.6683207
702,0.1210891529917717,1759814457.6983068
703,0.13209804892539978,1759814457.709555
704,0.13495053350925446,1759814457.7220879
705,0.11874007433652878,1759814457.7327704
706,0.10963001847267151,1759814457.7663863
707,0.10772772133350372,1759814457.7779682
708,0.11115971207618713,1759814457.7894654
709,0.13567745685577393,1759814457.8005443
710,0.15126073360443115,1759814457.8288352
711,0.1565428525209427,1759814457.840172
712,0.14444486796855927,1759814457.851512
713,0.135417640209198,1759814457.8633883
714,0.134854257106781,1759814457.88833
715,0.12535613775253296,1759814457.9035738
716,0.12579573690891266,1759814457.9141955
717,0.13404785096645355,1759814457.9265492
718,0.1412857472896576,1759814457.9463637
719,0.147792249917984,1759814457.966198
720,0.14842820167541504,1759814457.9767323
721,0.13964153826236725,1759814457.9870093
722,0.1274683177471161,1759814458.002943
723,0.12147574871778488,1759814458.026052
724,0.12795114517211914,1759814458.0364838
725,0.13453346490859985,1759814458.0470314
726,0.13220152258872986,1759814458.0590718
727,0.13841691613197327,1759814458.0798817
728,0.1486084759235382,1759814458.0899947
729,0.1469469517469406,1759814458.100068
730,0.1491493582725525,1759814458.1137762
731,0.13439521193504333,1759814458.132742
732,0.12207377701997757,1759814458.1428943
733,0.1317785531282425,1759814458.152957
734,0.1320931315422058,1759814458.167365
735,0.13739091157913208,1759814458.1847835
736,0.12285898625850677,1759814458.1949546
737,0.1235051155090332,1759814458.2050486
738,0.128560870885849,1759814458.2204025
739,0.13036976754665375,1759814458.235985
740,0.13261698186397552,1759814458.2461276
741,0.132768452167511,1759814458.267294
742,0.13275456428527832,1759814458.2783277
743,0.1273241937160492,1759814458.2902164
744,0.12437818944454193,1759814458.300195
745,0.12345098704099655,1759814458.563758
746,0.1274765431880951,1759814458.5734696
747,0.13793116807937622,1759814458.5830836
748,0.13954830169677734,1759814458.592671
749,0.12818971276283264,1759814458.6020546


==> figures/rebuttal_rq1/logloss_avazu.csv <==
step,value,wall_time
44,0.6144275069236755,1759815270.9016187
88,0.48908141255378723,1759815278.6242726
132,0.44733327627182007,1759815287.1030707
176,0.4191535711288452,1759815295.5518477
220,0.417934387922287,1759815303.8988438
264,0.41100946068763733,1759815311.8650234
308,0.40706396102905273,1759815319.7750108
352,0.4052433967590332,1759815327.8073266
396,0.4049797058105469,1759815335.3455174
440,0.40515896677970886,1759815343.9997773


==> figures/rebuttal_rq1/logloss_criteo.csv <==
step,value,wall_time
50,0.7126169204711914,1759814357.2232456
100,0.5820574164390564,1759814364.8507893
150,0.5135272741317749,1759814372.38295
200,0.5002872943878174,1759814379.7997575
250,0.48851078748703003,1759814387.3669705
300,0.4842143654823303,1759814395.269397
350,0.47996512055397034,1759814402.7561057
400,0.47836926579475403,1759814410.7411654
450,0.4794795513153076,1759814418.4455721
500,0.4772963225841522,1759814425.9559817
550,0.48151761293411255,1759814433.7593858


==> figures/rebuttal_rq1/train_eps_avazu.csv <==
step,value,wall_time
44,0.00033937464468181133,1759817870.4234934
88,0.0006628513801842928,1759817879.187891
132,0.0013515735045075417,1759817887.5165985
176,0.003081709146499634,1759817896.0210798
220,0.006849597208201885,1759817904.3806899
264,0.014083603397011757,1759817912.3967662
308,0.032458893954753876,1759817920.8390293
352,0.06425812840461731,1759817928.2667565
396,0.12452033907175064,1759817936.1881394
440,0.20816174149513245,1759817943.2837665


==> figures/rebuttal_rq1/train_eps_criteo.csv <==
step,value,wall_time
50,0.0003331216285005212,1759818265.4235096
100,0.0006239432841539383,1759818273.5423067
150,0.001283260527998209,1759818281.6404786
200,0.0025236927904188633,1759818289.2757025
250,0.005462244153022766,1759818297.0961823
300,0.011407293379306793,1759818304.2623026
350,0.02387920767068863,1759818311.5083408
400,0.04617055505514145,1759818319.2735202
450,0.08546392619609833,1759818327.0617814
500,0.1475687325000763,1759818335.4713676
550,0.21550554037094116,1759818343.5966492


==> figures/rq6/data/avazu_n_choose.csv <==
n_choose,step1-time,step1-time5,auc,logloss,auc5,logloss5
1,722.00,1765,0.7383,0.4036,0.7506,0.3966
2,825.54,1847,0.7385,0.4076,0.7521,0.3970
3,1001.14,2000,0.7365,0.4036,0.7496,0.4009
4,1173.17,2117,0.7356,0.4040,0.7509,0.3962
5,1327.11,2262,0.7372,0.4035,0.7522,0.3955


==> figures/rq6/data/avazu_remove_rate.csv <==
rate,auc,logloss
0,0.7398,0.4065
5,0.7370,0.4028
10,0.7365,0.4036
15,0.7376,0.4039
20,0.7346,0.4049


==> figures/rq6/data/criteo_n_choose.csv <==
n_choose,step1-time,step1-time5,auc,logloss,auc5,logloss5
1,575.39,2044,0.7673,0.4778,0.7919,0.4582
2,662.64,2129,0.7704,0.4754,0.7912,0.4587
3,766.60,2263,0.7707,0.4758,0.7912,0.4588
4,862.25,2377,0.7668,0.4779,0.7920,0.4583
5,958.52,2478,0.7684,0.4784,0.7910,0.4611


==> figures/rq6/data/criteo_remove_rate.csv <==
rate,auc,logloss
0,0.7709,0.4766
5,0.7703,0.4770
10,0.7707,0.4758
15,0.7720,0.4781
20,0.7717,0.4761

